Local variations of the radial metallicity gradient in a simulated NIHAO-UHD Milky Way analogue and their implications for (extra-)galactic studies

Radial metallicity gradients are fundamental to understanding galaxy formation and evolution. In our high-resolution simulation of a NIHAO-UHD Milky Way analogue, we analyze the linearity, scatter, spatial coherence, and age-related variations of metallicity gradients using young stars and gas. While a global linear model generally captures the gradient, it ever so slightly overestimates metallicity in the inner galaxy and underestimates it in the outer regions of our simulated galaxy. Both a quadratic model, showing an initially steeper gradient that smoothly flattens outward, and a piecewise linear model with a break radius around 9.3-11.5~kpc (2.4-3.0 effective radii) fit the data equally better. The spread of [Fe/H] of young stars in the simulation increases by tenfold from the innermost to the outer galaxy at a radius of 20~kpc. We find that stars born at similar times along radial spirals drive this spread in the outer galaxy, with a chemical under- and over-enhancement of up to 0.1 dex at leading and trailing regions of such spirals, respectively. This localised chemical variance highlights the need to examine radial and azimuthal selection effects for both Galactic and extragalactic observational studies. The arguably idealised but volume-complete simulations suggest that future studies should not only test linear and piecewise linear gradients, but also non-linear functions such as quadratic ones to test for a smooth gradient rather than one with a break radius. Either finding would help to determine the importance of different enrichment or mixing pathways and thus our understanding of galaxy formation and evolution scenarios.

==> data/Genovali2014_cepheids_literature.csv <==
Name,type,log_P,Jmag,Hmag,Kmag,fe_h_lit,fe_h,mu_distance,e_mu_distance,R,e_R,notes,ref
T Ant,DCEP,0.7707,7.914,7.602,7.494,-0.2,-0.23,12.35,0.05,8706,427,b,LIII 
BC Aql,CEP,0.4632,11.634,11.283,11.18,-0.28,-0.31,14.97,0.07,4578,190,c,LIII 
EV Aql,CEP,1.5885,8.99,8.369,8.162,0.06,0.03,15.48,0.07,9249,287,c,LIII 
FF Aql,DCEPS,0.6504,4.03,3.741,3.525,0.04,0.1,8.71,0.37,7592,455,c*,LII 
FM Aql,DCEP,0.7863,5.657,5.21,5.007,0.24,0.21,9.76,0.05,7326,450,a,LIII 
FN Aql,DCEPS,0.9769,5.94,5.485,5.291,-0.06,-0.09,11.47,0.05,6520,445,a,LIII 
KL Aql,DCEP,0.7859,8.488,8.114,7.979,0.33,0.3,12.82,0.07,6573,403,c,LIII 
SZ Aql,DCEP,1.234,5.836,5.337,5.121,0.18,0.24,11.33,0.05,6527,447,a,LII 
TT Aql,DCEP,1.1384,4.634,4.174,3.998,0.22,0.19,9.94,0.05,7176,451,a,LIII 
U Aql,DCEP,0.8466,4.4,4.002,3.844,0.17,0.14,8.86,0.05,7448,451,b,LIII 
V1162 Aql,DCEPS,0.7305,6.133,5.813,5.663,0.01,0.07,11.11,0.05,6609,450,a,LII 
V1344 Aql,DCEP,0.8738,5.177,4.732,4.536,0.15,0.12,9.59,0.05,7317,451,a,LIII 
V1359 Aql,DCEPS:,0.5719,6.505,5.824,5.612,0.28,0.25,10.2,0.07,7148,450,c*,LIII 
V336 Aql,DCEP,0.8635,7.149,6.688,6.484,0.18,0.15,11.48,0.05,6399,446,a,LIII 
V493 Aql,DCEP,0.4753,8.464,8.001,7.817,0.03,0,11.52,0.07,6344,447,c,LIII 
V496 Aql,DCEPS,0.833,5.564,5.136,4.966,0.05,0.11,10.68,0.05,6775,450,b,LII 
V526 Aql,CEP,0.6244,9.609,9.174,8.981,0.5,0.47,13.2,0.07,5481,386,c,LIII 
V600 Aql,DCEP,0.8596,6.96,6.447,6.206,0.03,0.09,11.13,0.05,6827,446,a,LII 
V733 Aql,DCEP,0.7909,8.333,7.936,7.851,0.08,0.14,12.72,0.07,6329,410,c,LII 
V916Aql,DCEP,1.1284,7.367,6.764,6.515,0.39,0.36,12.28,0.05,6311,428,a,LIII 
η Aql,DCEP,0.8559,2.388,2.062,1.945,0.08,0.14,7.07,0.05,7750,452,b,LII 
AN Aur,DCEP,1.0124,7.927,7.446,7.237,-0.1,-0.13,12.72,0.05,11355,458,a,LIII 
CO Aur,CEP(B),0.2514,6.314,6.004,5.873,-0.01,-0.04,8.97,0.13,8557,453,c*,LIII 
CY Aur,DCEP,1.1414,8.586,7.958,7.709,-0.12,-0.15,13.49,0.05,12755,463,a,LIII 
ER Aur,DCEP,1.1958,9.062,8.601,8.41,-0.27,-0.3,14.54,0.05,15884,486,a,LIII 
EW Aur,DCEP,0.4248,11.232,10.755,10.592,-0.54,-0.57,14.13,0.06,14506,490,c,LIII 
FF Aur,DCEP,0.3264,11.661,11.07,10.907,-0.51,-0.54,14.02,0.06,14192,486,c,LIII 
GT Aur,DCEP,0.6439,10.407,10.083,9.978,-0.02,-0.05,14.4,0.07,15355,502,c,LIII 
GV Aur,DCEP,0.721,9.493,9.011,8.811,-0.21,-0.24,13.32,0.07,12513,473,c,LIII 
IN Aur,DCEP,0.6912,10.458,9.904,9.693,-0.28,-0.31,14.04,0.06,14305,488,c,LIII 
RT Aur,DCEP,0.5715,4.222,3.987,3.881,0.13,0.1,8.13,0.05,8356,452,a,LIII 
RX Aur,DCEP,1.0654,5.726,5.357,5.212,0.1,0.07,10.99,0.05,9480,453,a,LIII 
V335 Aur,DCEP,0.5331,9.863,9.398,9.195,-0.3,-0.33,13.08,0.05,12037,461,a,LIII 
V637 Aur,DCEPS,0.8949,8.519,8.142,7.955,-0.15,-0.18,13.91,0.09,13955,510,c*,LIII 
AB Cam,DCEP,0.7625,9.418,8.936,8.746,-0.08,-0.11,13.4,0.06,12132,458,c,LIII 
AC Cam,DCEP,0.6188,9.325,8.752,8.499,-0.13,-0.16,12.56,0.06,10675,451,c,LIII 
AD Cam,DCEP,1.0516,8.988,8.363,8.109,-0.25,-0.28,13.59,0.07,12444,460,c,LIII 
AM Cam,CEP,0.6018,10.179,9.517,9.313,-0.13,-0.16,13.28,0.07,11785,456,c,LIII 
CK Cam,DCEP,0.5172,0,0,0,0.07,0.04,8.93,0.13,8486,453,c,LIII 
LO Cam,DCEP,1.1017,0,0,0,-0.05,-0.08,13.03,0.23,11487,587,c,LIII 
MN Cam,DCEP,0.9138,8.219,7.609,7.348,0.01,-0.02,12.37,0.07,10578,454,c,LIII 
MQ Cam,DCEP,0.8195,9.255,8.586,8.31,-0.11,-0.14,12.96,0.06,11447,457,c,LIII 
OX Cam,DCEP,0.705,7.329,6.74,6.478,-0.01,-0.04,10.82,0.06,9152,451,c,LIII 
PV Cam,DCEPS:,0.49,9.749,9.341,9.17,-0.17,-0.2,13.71,0.08,12872,476,c*,LIII 
QS Cam,DCEP,0.7093,9.373,8.804,8.622,-0.22,-0.25,13.03,0.07,11530,458,c,LIII 
RW Cam,DCEP,1.2152,5.817,5.289,5.077,0.11,0.08,11.21,0.05,9414,451,a,LIII 
RX Cam,DCEP,0.8983,5.161,4.726,4.54,0.11,0.08,9.69,0.05,8668,451,a,LIII 
TV Cam,DCEP,0.7239,9.345,8.822,8.653,0.04,0.01,13.16,0.07,11682,457,c,LIII 
V359 Cam,DCEP,0.8195,9.557,9.078,8.864,-0.16,-0.19,13.7,0.06,13026,469,c,LIII 
CN Car,DCEP,0.6931,8.345,7.848,7.704,0.21,0.18,12.14,0.07,7761,426,c,LIII 
CY Car,DCEP,0.63,7.949,7.565,7.43,0.11,0.08,11.74,0.07,7496,434,c,LIII 
DY Car,DCEP,0.6697,9.16,8.729,8.563,0.07,0.04,12.96,0.07,7635,396,c,LIII 
ER Car,DCEP,0.8875,5.36,5.02,4.899,0.15,0.12,10.12,0.05,7641,448,b†,LIII 
EY Car,DCEP,0.4588,8.352,7.953,7.808,-0.17,-0.18,11.53,0.07,7563,437,c,SZI 
FI Car,DCEP,1.129,8.35,7.797,7.502,0.31,0.28,13.28,0.07,7845,380,c,LIII 
FR Car,DCEP,1.0301,7.47,7.012,6.835,0.11,0.08,12.41,0.05,7410,417,b,LIII 
GH Car,DCEPS,0.7578,7.188,6.872,6.668,0.22,0.19,12.18,0.09,7416,424,c*,LIII 
GX Car,DCEP,0.8571,7.197,6.763,6.555,0.14,0.11,11.55,0.07,7791,437,c,LIII 
GZ Car,DCEPS(B),0.619,8.126,7.698,7.528,-0.07,-0.08,11.75,0.11,7681,433,c*,SZI 
HQ Car,DCEP,1.1483,10.791,10.348,10.185,-0.41,-0.1,16.18,0.07,16865,471,c,YON 
HW Car,DCEP,0.9638,7.239,6.814,6.663,0.09,0.06,12.06,0.07,7567,427,c,LIII 
IO Car,CEP,1.1337,8.649,8.133,7.94,0.13,0.1,13.82,0.08,8134,343,c,LIII 
IT Car,DCEP,0.877,6.309,5.924,5.779,0.14,0.11,10.92,0.05,7517,444,b†,LIII 
SX Car,DCEP,0.6866,7.222,6.853,6.752,0.05,0.02,11.29,0.07,7619,440,c,LIII 
UW Car,DCEP,0.728,7.356,6.947,6.76,0.09,0.06,11.36,0.07,7652,439,c,LIII 
UY Car,DCEP,0.7438,7.248,6.887,6.821,0.13,0.1,11.57,0.07,7589,436,c,LIII 
UZ Car,DCEP,0.7164,7.646,7.257,7.11,0.13,0.1,11.7,0.07,7583,434,c,LIII 
V701 Car,CEP(B),0.6117,8.321,7.799,7.568,-0.11,-0.12,11.66,0.16,7769,435,c*,SZI 
WW Car,DCEP,0.6699,7.723,7.338,7.186,0,-0.03,11.62,0.07,7551,435,c,LIII 
XX Car,DCEP,1.1963,7.176,6.745,6.566,0.2,0.17,12.72,0.05,7423,406,b,LIII 
XY Car,DCEP,1.0946,6.915,6.419,6.227,0.07,0.04,11.99,0.05,7402,429,b,LIII 
XZ Car,DCEP,1.2214,6.251,5.759,5.572,0.19,0.16,11.76,0.05,7463,433,b,LIII 
Y Car,DCEP(B),0.5611,6.802,6.573,6.477,-0.05,-0.06,10.69,0.19,7682,445,c*,SZI 
YZ Car,DCEP,1.2592,6.432,5.985,5.8,0,-0.03,12.15,0.05,7668,425,b,LIII 
AP Cas,DCEP,0.8355,8.788,8.189,7.982,0.05,0.02,12.79,0.07,10269,440,c,LIII 
AS Cas,CEP(B),0.4802,9.404,8.837,8.622,0.02,-0.01,12.25,0.15,9662,458,c*,LIII 
AW Cas,DCEP,0.6313,8.774,8.206,7.919,0.03,0,12.01,0.07,9637,445,c,LIII 
AY Cas,DCEP,0.4581,9.055,8.545,8.315,0.02,-0.01,11.9,0.07,9602,446,c,LIII 
BF Cas,DCEP,0.5599,9.568,9.032,8.84,-0.05,-0.08,12.77,0.06,10142,436,c,LIII 
BP Cas,DCEP,0.7975,7.842,7.275,7.042,0.09,0.06,11.72,0.07,9392,446,c,LIII 
BV Cas,DCEP,0.7324,9.015,8.394,8.072,0.02,-0.01,12.44,0.07,10113,445,c,LIII 
BY Cas,DCEPS,0.5083,7.637,7.199,7.035,0.12,0.09,11.61,0.12,9420,453,c*,LIII 
CD Cas,DCEP,0.8921,7.631,7.09,6.86,0.13,0.1,11.88,0.05,9216,441,a,LIII 
CF Cas,DCEP,0.688,8.59,8.126,7.9,0.02,-0.01,12.29,0.05,9579,437,a,LIII 
CG Cas,DCEP,0.64,8.903,8.299,8.109,0.09,0.06,12.26,0.07,9557,440,c,LIII 
CH Cas,DCEP,1.1786,7.331,6.686,6.385,0.17,0.23,12.25,0.05,9405,436,a,LII 
CT Cas,DCEP,0.581,9.455,8.81,8.6,-0.05,-0.08,12.51,0.07,9892,439,c,LIII 
CY Cas,DCEP,1.1577,7.861,7.174,6.903,0.06,0.12,12.69,0.05,9849,432,a,LII 
CZ Cas,DCEP,0.7532,8.622,8.124,7.855,0.07,0.04,12.42,0.07,9621,437,c,LIII 
DD Cas,DCEP,0.9918,7.526,7.067,6.887,0.1,0.16,12.33,0.05,9623,437,a,LII 
DF Cas,DCEP,0.5835,8.488,8.036,7.879,0.13,0.19,11.97,0.07,9873,449,c,LII 
DL Cas,DCEP,0.9031,6.55,6.101,5.892,-0.01,0.05,11.03,0.05,8859,447,a,LII 
DW Cas,DCEP,0.6988,8.195,7.671,7.42,0.06,0.03,11.79,0.07,9103,442,c,LIII 
EX Cas,DCEP,0.634,9.556,8.944,8.742,-0.07,-0.1,12.86,0.07,10202,435,c,LIII 
FM Cas,DCEP,0.7641,7.128,6.747,6.581,-0.09,-0.03,11.33,0.05,8942,445,a,LII 
FO Cas,DCEP,0.8324,11.136,10.529,10.267,-0.56,-0.59,15.02,0.06,15552,459,c,LIII 
FW Cas,DCEP,0.795,9.408,8.716,8.393,-0.09,-0.12,12.92,0.07,10460,440,c,LIII 
GL Cas,DCEP,0.6029,9.778,9.432,9.216,0.03,0,13.42,0.07,11773,449,c,LIII 
GM Cas,DCEP,0.8733,7.823,7.135,6.87,-0.1,-0.13,11.7,0.06,9596,449,c,LIII 
GO Cas,DCEP,0.5104,9.718,9.16,8.898,0.12,0.09,12.61,0.06,10575,449,c,LIII 
HK Cas,DCEP,0.3979,12.016,11.831,11.668,0.45,0.42,15.34,0.07,17296,498,c,LIII 
IO Cas,DCEP,0.7485,11.082,10.612,10.503,-0.49,-0.52,15.16,0.07,16998,499,c,LIII 
KK Cas,DCEP,0.9134,8.632,7.998,7.774,0.13,0.1,12.8,0.07,10043,434,c,LIII 
LT Cas,DCEP,0.7712,9.733,9.264,9.074,-0.36,-0.39,13.77,0.06,12609,454,c,LIII 
NP Cas,DCEP,0.7903,9.584,8.876,8.55,0.01,-0.02,13.05,0.07,10572,436,c,LIII 
NY Cas,DCEPS,0.4507,11.398,10.985,10.85,-0.46,-0.49,15.27,0.12,16839,693,c*,LIII 
OP Cas,DCEP,0.7414,8.778,8.207,7.966,0.14,0.11,12.45,0.07,9945,441,c,LIII 
OZ Cas,DCEP,0.7059,8.491,7.482,7.074,0.06,0.03,11.01,0.06,8962,448,c,LIII 
PW Cas,DCEP,0.6021,10.246,9.679,9.483,-0.06,-0.09,13.53,0.07,10959,425,c,LIII 
RS Cas,DCEP,0.7991,6.769,6.225,5.968,0.18,0.15,10.66,0.05,8589,447,a,LIII 
RW Cas,DCEP,1.1701,6.829,6.366,6.175,0.22,0.28,12.21,0.05,9914,444,a,LII 
RY Cas,DCEP,1.0841,7.062,6.549,6.311,0.26,0.32,11.99,0.05,9288,440,a,LII 
SU Cas,DCEPS,0.2899,4.483,4.21,4.114,0.06,0.12,8.1,0.05,8229,451,b,LII 
SW Cas,DCEP,0.7357,7.4,6.983,6.801,-0.03,0.03,11.42,0.05,8774,443,a,LII 
SY Cas,DCEP,0.6097,7.816,7.449,7.287,0.04,0.1,11.53,0.05,9068,444,a,LII 
SZ Cas,DCEPS,1.1346,6.814,6.217,6.007,0.07,0.04,12.61,0.1,10557,457,c*,LIII 
TU Cas,CEP(B),0.3303,6.681,6.441,6.331,0.03,0.09,9.76,0.25,8398,453,c*,LII 
UZ Cas,DCEP,0.6294,9.155,8.679,8.522,-0.05,-0.08,12.75,0.06,10408,442,c,LIII 
V1017Cas,DCEP,0.6665,9.766,9.289,9.1,-0.18,-0.21,13.43,0.06,11725,447,c,LIII 
V1019Cas,DCEPS,0.5587,8.39,7.813,7.566,0.07,0.04,12.17,0.07,9312,438,c*,LIII 
V1020Cas,DCEP,0.6758,9.286,8.569,8.276,0.15,0.12,12.4,0.07,9580,437,c,LIII 
V1100 Cas,DCEP,0.673,8.991,8.351,8.088,0.02,-0.01,12.28,0.07,9899,444,c,LIII 
V1154 Cas,DCEP,0.3249,8.933,8.554,8.453,-0.06,-0.09,11.76,0.07,9508,447,c,LIII 
V1206 Cas,DCEP,0.6758,9.419,8.871,8.655,-0.16,-0.19,12.95,0.06,10239,432,c,LIII 
V342 Cas,DCEP,0.5933,9.01,8.51,8.327,0.03,0,12.4,0.06,9355,433,c,LIII 
V379 Cas,DCEPS,0.634,6.816,6.362,6.217,0.06,0.12,11.23,0.09,8950,447,c*,LII 
V395 Cas,DCEP,0.6061,8.446,8.001,7.874,0.02,-0.01,12.06,0.07,9849,447,c,LIII 
V407 Cas,DCEP,0.6613,9.404,8.89,8.673,0.11,0.08,12.95,0.07,10270,433,c,LIII 
V556 Cas,RR:,0.7803,8.883,8.292,7.984,-0.01,-0.04,12.54,0.29,10201,549,c*,LIII 
V636 Cas,DCEPS,0.9231,4.899,4.158,4.059,0.07,0.13,9.83,0.29,8533,458,c*,LII 
VV Cas,DCEP,0.7929,8.316,7.88,7.697,-0.04,-0.07,12.49,0.05,10260,443,a,LIII 
VW Cas,DCEP,0.7777,8.343,7.844,7.675,0.19,0.16,12.38,0.07,9947,443,c,LIII 
XY Cas,DCEP,0.6534,7.735,7.336,7.156,0.1,0.07,11.51,0.05,9178,445,a,LIII 
AY Cen,DCEP,0.7251,6.808,6.431,6.249,0.08,0.05,10.86,0.07,7496,444,c,LIII 
AZ Cen,DCEPS,0.5066,7.222,6.944,6.831,0.09,0.06,11.55,0.05,7392,437,b,LIII 
BB Cen,DCEPS,0.6018,7.922,7.539,7.369,0.22,0.19,12.31,0.13,7140,421,c*,LIII 
BK Cen,CEP(B),0.5016,8.339,7.947,7.772,0.07,0.06,11.62,0.16,7268,437,c*,SZI 
KK Cen,DCEP,1.0857,8.713,8.117,7.955,0.24,0.21,13.62,0.07,7526,349,c,LIII 
QY Cen,DCEP,1.2493,7.374,6.596,6.242,0.24,0.21,12.22,0.07,6427,429,c,LIII 
UZ Cen,CEP(B),0.523,7.335,6.957,6.767,-0.19,-0.2,10.69,0.16,7465,446,c*,SZI 
V1048 Cen,CEP(B),-0.0351,9.113,8.799,8.719,-0.18,-0.19,10.88,0.08,7493,444,c*,SZI 
V1210Cen,CEP(B),0.6352,7.603,7.173,6.968,-0.02,-0.03,11.23,0.06,6775,445,c*,SZI 
V378 Cen,DCEPS,0.8102,6.328,5.909,5.743,0.08,0.05,11.38,0.05,6993,441,b†,LIII 
V381 Cen,CEP,0.7058,6.143,5.822,5.703,0.02,-0.01,10.33,0.05,7235,449,b†,LIII 
v419Cen,DCEPS,0.7409,6.706,6.461,6.273,0.14,0.11,11.79,0.09,7392,433,c*,LIII 
V496 Cen,DCEP,0.6458,7.424,6.977,6.784,0.09,0.06,11.07,0.07,7145,444,c,LIII 
V659 Cen,DCEP,0.7499,5.177,4.907,4.651,0.09,0.06,9.38,0.07,7504,451,c,LIII 
V737 Cen,DCEP,0.8492,4.951,4.573,4.432,0.14,0.11,9.48,0.05,7403,451,b†,LIII 
AK Cep,DCEP,0.8593,8.4,7.896,7.703,0.05,0.02,12.66,0.05,9420,426,a,LIII 
CN Cep,DCEP,0.9778,8.329,7.641,7.333,0.06,0.03,12.49,0.05,9649,434,a,LIII 
CP Cep,DCEP,1.2519,7.335,6.724,6.476,-0.01,0.05,12.64,0.05,9175,423,a,LII 
CR Cep,DCEP,0.7947,6.641,6.097,5.873,-0.06,0,10.57,0.05,8424,447,a,LII 
DR Cep,DCEP,1.2803,9.471,8.851,8.695,-0.14,-0.17,15,0.07,13289,389,c,LIII 
IR Cep,DCEP,0.3251,5.907,5.593,5.454,0.05,0.11,9.58,0.09,8169,450,c,LII 
IY Cep,CEP,0.7526,9.871,9.123,8.843,0.11,0.08,13.21,0.06,9777,412,c,LIII 
MU Cep,CEP,0.5761,9.37,8.783,8.632,0.18,0.15,12.6,0.07,9321,428,c,LIII 
V901 Cep,DCEP,0.9542,8.022,7.351,7.073,0.04,0.01,12.18,0.07,9138,436,c,LIII 
V911Cep,DCEP,0.6312,8.854,8.22,7.977,-0.02,-0.05,12.04,0.07,9076,437,c,LIII 
δCep,DCEP,0.7297,2.7,2.397,2.306,0.12,0.09,7.04,0.05,8010,452,b,LIII 
AV Cir,DCEP,0.4864,5.582,5.236,5.093,0.17,0.14,9.68,0.05,7371,450,b†,LIII 
AX Cir,DCEP,0.7221,4.299,3.879,3.78,-0.01,-0.04,8.41,0.17,7603,452,c,LIII 
BP Cir,CEP,0.3799,5.918,5.612,5.483,0.02,-0.01,9.74,0.05,7326,450,b†,LIII 
VZ Cma,DCEPS,0.495,7.221,6.806,6.605,-0.06,0,11.13,0.1,8903,449,c*,LII 
XZ Cma,CEP,0.4082,10.97,10.558,10.39,-0.57,-0.26,13.92,0.07,12567,447,c,YON 
AD Cru,DCEP,0.806,8.198,7.661,7.387,0.11,0.08,12.1,0.07,7075,427,c,LIII 
AG Cru,DCEP,0.584,6.674,6.353,6.23,0.08,0.05,10.44,0.05,7371,447,b,LIII 
BG Cru,DCEPS,0.5241,4.237,3.975,3.878,-0.08,-0.11,8.68,0.05,7678,451,b,LIII 
R Cru,DCEP,0.7654,5.26,4.931,4.81,0.13,0.1,9.63,0.05,7559,450,b†,LIII 
S Cru,DCEP,0.6712,5.086,4.755,4.632,0.11,0.08,9.13,0.05,7593,451,b,LIII 
T Cru,DCEP,0.8282,4.941,4.541,4.407,0.14,0.11,9.37,0.05,7599,450,b†,LIII 
VW Cru,DCEP,0.7214,6.805,6.261,6.051,0.19,0.16,10.51,0.07,7370,447,c,LIII 
X Cru,DCEP,0.7938,6.521,6.125,5.935,0.15,0.12,10.76,0.07,7283,446,c,LIII 
BZ Cyg,DCEP,1.0061,6.758,6.147,5.864,0.19,0.25,11.19,0.05,7971,441,a,LII 
CD Cyg,DCEP,1.2323,6.347,5.842,5.647,0.15,0.12,11.86,0.05,7513,431,a,LIII 
DT Cyg,DCEPS,0.3978,4.638,4.39,4.374,0.1,0.16,8.8,0.18,7827,451,c*,LII 
EP Cyg,DCEP,0.6323,10.112,9.687,9.483,-0.06,-0.09,13.73,0.05,7674,339,a,LIII 
EU Cyg,CEP,1.1758,10.177,9.679,9.456,-0.2,-0.23,15.47,0.06,11847,314,c,LIII 
EX Cyg,DCEP,0.6858,9.665,9.023,8.752,0.25,0.22,12.98,0.06,7391,393,c,LIII 
EZ Cyg,DCEP,1.0667,8.19,7.667,7.46,0.28,0.25,13.1,0.05,7389,386,a,LIII 
GH Cyg,DCEP,0.8931,7.251,6.799,6.577,0.21,0.18,11.67,0.05,7351,435,a,LIII 
GI Cyg,DCEP,0.7621,8.756,8.225,7.985,0.27,0.24,12.57,0.07,7494,412,c,LIII 
GL Cyg,CEP,0.5277,11.173,10.633,10.481,0.05,0.02,14.32,0.07,9314,320,c,LIII 
IY Cyg,CEP,1.3375,9.523,8.637,8.328,-0.09,-0.12,14.54,0.06,8976,283,c,LIII 
KX Cyg,DCEP,1.302,6.867,5.995,5.589,0.21,0.18,11.64,0.05,7804,435,a,LIII 
MW Cyg,DCEP,0.7749,6.688,6.206,5.984,0.09,0.15,10.66,0.05,7605,445,a,LII 
SU Cyg,DCEP,0.585,5.629,5.39,5.268,-0.03,0.03,9.55,0.05,7629,450,a,LII 
SZ Cyg,DCEP,1.1793,6.517,5.957,5.709,0.09,0.15,11.67,0.05,8023,435,a,LII 
TX Cyg,DCEP,1.1676,5.326,4.63,4.307,0.2,0.26,10.08,0.05,7905,448,a,LII 
V1020Cyg,DCEP,0.692,9.697,8.958,8.655,0.29,0.26,12.81,0.07,7473,402,c,LIII 
V1025 Cyg,DCEP,0.8427,9.534,8.849,8.562,0.23,0.2,13.28,0.06,7518,376,c,LIII 
V1033 Cyg,CEP,0.6935,9.503,8.918,8.673,0.12,0.09,12.99,0.07,7559,394,c,LIII 
V1046 Cyg,CEP,0.6941,8.978,8.257,8.012,0.23,0.2,12.22,0.06,7679,423,c,LIII 
V1154 Cyg,CEP,0.6925,7.457,7.094,6.964,-0.1,-0.04,11.51,0.07,7746,437,c,LII 
V1334 Cyg,DCEPS,0.5228,5.17,4.664,4.46,0.03,0.09,9,0.13,7895,450,c*,LII 
V1364 Cyg,DCEP,1.1132,9.104,8.351,8.055,0.29,0.26,13.62,0.05,8109,356,a,LIII 
V1397 Cyg,IS:,0.6665,9.127,8.507,8.262,0.01,-0.02,12.46,0.27,8874,459,c*,LIII 
V1726 Cyg,DCEPS,0.6269,7.181,6.836,6.699,-0.02,0.04,11.78,0.07,8352,435,c*,LII 
V347 Cyg,DCEP,0.9413,8.874,8.237,7.969,0.25,0.22,13.06,0.07,8679,402,c,LIII 
V356 Cyg,DCEP,0.7039,9.802,9.271,9.046,0.17,0.14,13.45,0.07,9203,390,c,LIII 
V386 Cyg,DCEP,0.7208,6.363,5.806,5.524,0.11,0.17,9.93,0.05,7923,448,a,LII 
V396 Cyg,DCEP,1.5218,6.072,5.053,4.588,0.11,0.08,11.23,0.05,7799,440,a,LIII 
V402 Cyg,DCEP,0.64,7.799,7.411,7.247,0.02,0.08,11.57,0.05,7638,436,a,LII 
V438 Cyg,DCEP,1.0496,6.78,6.074,5.723,0.33,0.3,11.08,0.05,7755,442,a,LIII 
V459 Cyg,DCEP,0.8604,7.6,7.071,6.847,0.09,0.06,11.77,0.05,8273,435,a,LIII 
V492 Cyg,DCEP,0.8797,8.75,8.145,7.859,0.24,0.21,12.76,0.07,7688,405,c,LIII 
V495 Cyg,DCEP,0.8276,7.11,6.539,6.252,0.24,0.21,11,0.05,7632,443,a,LIII 
V514Cyg,DCEP,0.7075,7.647,7.011,6.702,0.18,0.15,10.99,0.05,7957,443,a,LIII 
V520Cyg,DCEP,0.6074,8.229,7.755,7.59,0.08,0.05,11.74,0.07,8153,435,c,LIII 
V532 Cyg,DCEPS,0.5164,6.863,6.393,6.25,-0.04,0.02,10.85,0.1,8049,444,c*,LII 
V538 Cyg,DCEP,0.7867,7.791,7.306,7.099,0.05,0.02,11.82,0.05,8473,435,a,LIII 
V547 Cyg,DCEP,0.7942,10.065,9.53,9.316,0.15,0.12,14.02,0.06,8468,328,c,LIII 
V609 Cyg,DCEP,1.4924,6.815,6.122,5.783,0.22,0.19,12.65,0.05,8949,420,a,LIII 
V621Cyg,DCEP,0.7682,9.367,8.735,8.54,0.12,0.09,13.1,0.07,9156,407,c,LIII 
V924 Cyg,DCEPS,0.746,8.963,8.654,8.511,-0.09,-0.03,14.03,0.08,7987,321,c*,LII 
VX Cyg,DCEP,1.3039,6.694,6.078,5.84,0.09,0.15,12.19,0.05,8037,426,a,LII 
VY Cyg,DCEP,0.8953,6.999,6.548,6.337,0,0.06,11.45,0.05,7937,438,a,LII 
VZ Cyg,DCEP,0.687,7.186,6.852,6.699,0.05,0.11,11.23,0.05,8174,441,a,LII 
X Cyg,DCEP,1.2145,4.417,3.969,3.815,0.1,0.16,10.04,0.05,7772,448,b,LII 
EK Del,CEP,0.3111,11.292,10.953,10.887,-1.54,-1.57,14.2,0.07,6867,292,c,LIII 
W Gem,DCEP,0.8984,5.117,4.768,4.633,0.02,-0.01,9.87,0.05,8843,452,a,LIII 
BB Her,DCEP,0.8755,8.076,7.675,7.538,0.26,0.23,12.66,0.06,5950,418,c,LIII 
BG Lac,DCEP,0.7269,7.009,6.649,6.473,0.07,0.04,11.11,0.05,8191,443,a,LIII 
DF Lac,DCEP,0.6512,9.429,9.054,8.848,0.04,0.01,13.2,0.07,9834,415,c,LIII 
FQ Lac,CEP:,1.0518,11.234,10.278,9.63,-0.2,-0.23,14.64,0.07,13114,413,c,LIII 
RR Lac,DCEP,0.8073,6.967,6.62,6.468,0.04,0.01,11.4,0.05,8647,442,a,LIII 
V Lac,DCEP,0.6975,7.034,6.667,6.531,0.06,0.03,11.08,0.05,8552,444,a,LIII 
V411Lac,DCEPS,0.4639,6.309,6.033,5.929,0.02,-0.01,10.51,0.07,8279,447,c*,LIII 
X Lac,DCEPS,0.736,6.492,6.139,5.969,0.08,0.05,11.4,0.05,8676,442,a,LIII 
Y Lac,DCEP,0.6359,7.612,7.31,7.18,0.03,0,11.58,0.05,8500,439,a,LIII 
Z Lac,DCEP,1.0369,6.21,5.804,5.63,0.1,0.07,11.27,0.05,8603,443,a,LIII 
V473 Lyr,DCEPS:,0.1734,5.47,4.7,4.549,-0.06,-0.09,7.86,0.18,7764,452,c*,LIII 
AA Mon,DCEP,0.5953,9.729,9.199,8.953,-0.09,-0.12,12.97,0.05,11330,450,a†,LIII 
AC Mon,DCEP,0.9039,7.577,7.066,6.849,-0.03,-0.06,11.94,0.05,9895,448,a,LIII 
CS Mon,CEP,0.8281,8.634,8.16,7.949,-0.08,-0.11,12.82,0.07,11367,461,c,LIII 
CU Mon,DCEP,0.6728,10.595,10.007,9.762,-0.23,-0.26,14,0.05,13735,461,b†,LIII 
EE Mon,DCEP,0.6821,10.866,10.309,10.094,-0.52,-0.55,14.41,0.07,14593,477,c,LIII 
FG Mon,DCEP,0.6529,10.513,9.976,9.743,-0.14,-0.17,13.96,0.05,13226,450,b†,LIII 
FI Mon,DCEP,0.5169,10.425,9.939,9.733,-0.11,-0.14,13.55,0.05,12257,447,b†,LIII 
V446 Mon,CEP,0.2832,11.301,10.791,10.585,-0.3,-0.33,13.59,0.07,12716,466,c,LIII 
V447 Mon,CEP,0.3951,10.111,10.331,10.854,-0.37,-0.4,15.21,0.05,18399,502,b†,LIII 
V484 Mon,CEP,0.4963,10.968,10.533,10.302,-0.06,-0.09,14.07,0.07,13862,476,c,LIII 
V504 Mon,CEP,0.4431,9.713,9.258,9.071,0.01,-0.02,13.33,0.12,12006,503,c,LIII 
V526 Mon,DCEPS,0.4273,7.314,7.075,6.962,-0.17,-0.2,11.44,0.08,9591,453,c*,LIII 
V911Mon,DCEP,0.6971,9.481,8.932,8.694,-0.01,-0.04,13.05,0.07,11822,464,c,LIII 
VZ Mon,DCEP,0.7062,10.088,9.421,9.132,-0.07,-0.1,13.4,0.05,12539,461,b†,LIII 
YY Mon,DCEP,0.5384,11.314,10.802,10.638,-0.46,-0.49,14.53,0.06,15011,480,c,LIII 
R Mus,DCEP,0.8757,4.904,4.577,4.465,-0.08,-0.11,9.66,0.05,7523,450,b†,LIII 
RT Mus,DCEP,0.4894,7.181,6.809,6.66,0.12,0.09,10.5,0.05,7464,447,b,LIII 
TZ Mus,DCEP,0.6942,8.944,8.405,8.18,0.1,0.07,12.54,0.07,7106,413,c,LIII 
BF Oph,DCEP,0.6094,5.652,5.495,5.311,0.14,0.11,9.7,0.05,7081,452,b,LIII 
Y Oph,DCEPS,1.2336,3.374,2.882,2.673,0.06,0.12,9.7,0.05,7141,452,b,LII 
CR Ori,DCEP,0.6911,9.705,9.294,9.114,-0.19,-0.22,13.59,0.06,13023,474,c,LIII 
DF Ori,DCEP,0.5025,10.618,10.09,9.834,-0.28,-0.31,13.54,0.07,12868,473,c,LIII 
AS Per,DCEP,0.6966,6.928,6.477,6.258,0.14,0.11,10.7,0.05,9199,452,a,LIII 
AW Per,DCEP,0.8105,5.213,4.832,4.657,0.04,0.01,9.56,0.05,8731,452,a,LIII 
BM Per,DCEP,1.3608,6.667,6.005,5.706,0.23,0.2,12.17,0.05,10480,453,a,LIII 
CI Per,CEP:,0.5286,10.666,10.427,10.293,-0.32,-0.35,14.38,0.07,14135,465,c,LIII 
DW Per,DCEP,0.5623,9.181,8.733,8.537,-0.05,-0.08,12.54,0.06,10509,449,c,LIII 
GP Per,CEP,0.31,11.59,11.124,11.001,-0.8,-0.83,14.18,0.07,14508,488,c,LIII 
HQ Per,CEP,0.9364,9.179,8.626,8.465,-0.35,-0.38,13.67,0.06,13198,475,c,LIII 
HZ Per,DCEP,1.0523,9.149,8.339,8.002,-0.25,-0.28,13.3,0.05,12274,459,a,LIII 
MM Per,DCEP,0.6147,8.655,8.26,8.086,-0.07,-0.1,12.32,0.05,10554,452,a,LIII 
OT Per,DCEP,1.4165,8.735,7.914,7.565,-0.07,-0.1,14.07,0.05,14178,470,a,LIII 
SV Per,DCEP,1.0465,6.789,6.354,6.177,0.06,0.03,11.83,0.05,10177,454,a,LIII 
SX Per,DCEP,0.6325,8.757,8.347,8.167,-0.03,-0.06,12.44,0.05,10851,455,a,LIII 
UX Per,DCEP,0.6595,9.577,9.171,9.009,-0.05,-0.08,13.39,0.07,11736,450,c,LIII 
UY Per,DCEP,0.7296,8.079,7.536,7.334,0.18,0.15,11.82,0.06,9737,449,c,LIII 
V440 Per,DCEPS,0.8791,5.072,4.598,4.18,-0.04,0.02,9.84,0.18,8628,454,c*,LII 
V891 Per,DCEP,0.5079,9.092,8.445,8.164,0.09,0.06,11.78,0.07,9832,452,c,LIII 
VX Per,DCEP,1.037,6.879,6.439,6.24,0.06,0.03,11.84,0.05,9678,447,a,LIII 
VY Per,DCEP,0.7429,7.829,7.247,7.013,0.04,0.01,11.5,0.06,9457,449,c,LIII 
NT Pup,DCEP,1.1921,9.149,8.445,8.261,-0.02,-0.05,14.2,0.07,11805,409,c,LIII 
V335 Pup,DCEPS,0.6866,7.124,6.819,6.675,0.09,0.06,11.99,0.08,9417,444,c*,LIII 
RV Sco,DCEP,0.7826,5.081,4.694,4.543,0.11,0.08,9.36,0.05,7210,452,b,LIII 
V482 Sco,DCEP,0.6559,5.976,5.591,5.438,0.2,0.17,9.83,0.05,7021,452,b,LIII 
V636 Sco,DCEP,0.8323,4.908,4.537,4.398,0.1,0.07,9.4,0.05,7219,452,b†,LIII 
V950 Sco,DCEPS,0.5289,5.729,5.425,5.295,0.21,0.18,10.07,0.05,6933,452,b†,LIII 
BX Sct,DCEP,0.8069,7.834,7.147,6.774,0.28,0.25,11.32,0.07,6395,450,c,LIII 
CK Sct,DCEP,0.8701,7.381,6.819,6.591,0.21,0.18,11.52,0.05,6196,449,a,LIII 
CM Sct,DCEP,0.593,8.3,7.818,7.558,0.15,0.12,11.6,0.07,6153,450,c,LIII 
CN Sct,DCEP,0.9997,7.842,7.069,6.697,0.33,0.3,11.82,0.05,5996,446,a,LIII 
EW Sct,CEP(B),0.7652,4.314,3.726,3.466,0.04,0.1,8.01,0.05,7580,452,b†,LII 
SS Sct,DCEP,0.5648,6.284,5.929,5.78,0.14,0.11,9.89,0.05,7092,451,a,LIII 
TY Sct,DCEP,1.0435,7.232,6.633,6.365,0.37,0.34,11.83,0.05,5990,446,a,LIII 
V458 Sct,CEP(B),0.6848,7.173,6.697,6.562,0.09,0.08,10.99,0.2,6488,468,c*,SZI 
Y Sct,DCEP,1.0146,6.46,5.894,5.627,0.23,0.2,11.02,0.05,6510,451,a,LIII 
BQ Ser,CEP(B),0.6305,6.472,5.972,5.758,-0.04,0.02,9.94,0.05,7169,451,b,LII 
DV Ser,DCEP,1.3629,8.595,7.843,7.471,0.47,0.44,13.84,0.07,4053,321,c,LIII 
DG Sge,DCEP,0.6471,9.135,8.526,8.275,0.13,0.1,12.41,0.06,6711,420,c,LIII 
GX Sge,DCEP,1.1106,8.274,7.575,7.276,0.29,0.26,12.87,0.05,6521,399,a,LIII 
GY Sge,DCEP,1.7081,5.545,4.841,4.512,0.29,0.26,12.1,0.05,6779,429,a,LIII 
S Sge,DCEP,0.9234,4.183,3.859,3.752,0.08,0.14,9.11,0.05,7582,451,b,LII 
AP Sgr,DCEP,0.704,5.347,5.012,4.883,0.1,0.16,9.49,0.05,7160,452,b,LII 
BB Sgr,DCEP,0.822,5.044,4.653,4.5,0.08,0.14,9.44,0.05,7203,452,b,LII 
U Sgr,DCEP,0.829,4.506,4.1,3.912,0.08,0.14,8.85,0.05,7371,452,a,LII 
V350 Sgr,DCEP,0.7122,5.641,5.279,5.133,0.18,0.24,9.73,0.05,7092,452,b,LII 
W Sgr,DCEP,0.8805,3.243,2.923,2.814,0.02,0.08,8.03,0.05,7536,452,b,LII 
Y Sgr,DCEP,0.7614,4.067,3.717,3.577,0.05,0.11,8.36,0.05,7483,452,b,LII 
YZ Sgr,DCEP,0.9802,5.364,5,4.84,0.06,0.12,10.33,0.05,6848,452,a,LII 
AE Tau,CEP,0.5907,9.442,8.949,8.75,-0.18,-0.21,12.81,0.07,11584,465,c,LIII 
EF Tau,DCEP,0.5376,10.876,10.402,10.249,-0.74,-0.68,14.17,0.07,14703,495,c,LII 
LR TrA,DCEPS,0.3852,6.307,6.02,5.88,0.31,0.28,10.16,0.07,7176,450,c*,LIII 
R TrA,DCEP,0.5301,5.257,4.946,4.831,0.19,0.16,8.87,0.05,7519,451,b,LIII 
S TrA,DCEP,0.801,5.021,4.696,4.581,0.21,0.18,9.53,0.05,7328,451,b,LIII 
U TrA,CEP(B),0.4097,6.542,6.351,6.286,-0.15,-0.16,9.89,0.19,7207,455,c*,SZI 
AE Vel,DCEP,0.8533,7.589,7.096,6.867,0.14,0.11,11.8,0.07,8026,433,c,LIII 
AP Vel,CEP(B),0.4952,7.73,7.351,7.188,-0.06,-0.07,11.03,0.19,8291,446,c*,SZI 
CS Vel,DCEP,0.7712,8.771,8.246,8.011,0.12,0.09,12.63,0.05,8231,414,b,LIII 
CX Vel,DCEP,0.7963,8.309,7.769,7.517,0.16,0.13,12.21,0.07,8296,427,c,LIII 
DK Vel,DCEP,0.3947,8.82,8.496,8.386,0.16,0.13,12.67,0.12,8421,418,c,LIII 
EX Vel,DCEP,1.1217,8.365,7.733,7.553,0.07,0.04,13.3,0.07,8871,393,c,LIII 
FG Vel,DCEP,0.8098,8.509,7.961,7.719,0.02,-0.01,12.45,0.07,8239,420,c,LIII 
FN Vel,CEP,0.7263,7.686,7.264,7.067,0.15,0.12,11.64,0.07,7891,435,c,LIII 
SV Vel,DCEP,1.1491,6.37,5.944,5.769,0.12,0.09,11.77,0.05,7632,433,b†,LIII 
XX Vel,DCEP,0.8441,8.246,7.767,7.574,0.11,0.08,12.51,0.07,7760,415,c,LIII 
AS Vul,DCEP,1.0872,8.383,7.728,7.454,0.22,0.19,13.02,0.05,7150,390,a,LIII 
DG Vul,CEP,1.1339,7.331,6.642,6.373,0.19,0.16,12.08,0.07,7233,427,c,LIII 
S Vul,DCEP,1.8355,5.415,4.819,4.551,0.12,0.09,12.68,0.05,7103,407,a,LIII 
SV Vul,DCEP,1.6533,4.547,4.063,3.868,0.05,0.11,11.51,0.05,7284,438,a,LII 
T Vul,DCEP,0.6469,4.558,4.273,4.185,0.01,0.07,8.66,0.05,7793,451,b,LII 
U Vul,DCEP,0.9026,4.506,4.086,3.891,0.19,0.16,9.06,0.05,7597,451,a,LIII 
X Vul,DCEP,0.8007,5.912,5.424,5.194,0.07,0.13,9.95,0.05,7560,449,a,LII 
U Car,DCEP,1.5885,4.133,3.683,3.51,0.17,0.25,10.98,0.05,7574,443,b,ROM 
WZ Car,DCEP,1.362,6.946,6.47,6.279,-0.02,0.06,12.95,0.05,7601,396,b,ROM 
V Cen,DCEP,0.7399,5.019,4.642,4.498,0.04,0.12,9.18,0.05,7459,451,b,ROM 
XX Cen,DCEP,1.0396,5.937,5.544,5.396,0.04,0.12,11.07,0.05,7015,445,b,ROM 
βDor,DCEP,0.9931,2.387,2.043,1.943,-0.14,-0.06,7.53,0.05,7936,451,b,ROM 
ζGem,DCEP,1.0065,2.561,2.215,2.114,-0.19,-0.11,7.74,0.05,8273,452,b,ROM 
GH Lup,CEP,0.9678,5.432,4.973,4.801,0.05,0.13,10.17,0.05,7082,450,b,ROM 
T Mon,DCEP,1.4318,4.068,3.622,3.459,-0.04,0.04,10.41,0.05,9056,452,a,ROM 
S Mus,DCEP,0.985,4.5,4.139,4.005,0.13,0.21,9.53,0.05,7576,450,b,ROM 
UU Mus,DCEP,1.0658,7.469,7.004,6.818,0.11,0.19,12.51,0.05,7097,414,b,ROM 
S Nor,DCEP,0.9892,4.674,4.288,4.149,0.02,0.1,9.67,0.05,7232,451,b,ROM 
U Nor,DCEP,1.1019,5.858,5.251,4.979,0.07,0.15,10.63,0.05,6876,450,b,ROM 
EU Tau,DCEPS,0.3227,6.691,6.36,6.254,0.04,0.12,10.3,0.09,9073,454,c*,ROM 
SZ Tau,DCEPS,0.4981,4.779,4.422,4.298,0.07,0.15,8.93,0.05,8518,452,b,ROM 
AO Aur,DCEP,0.8301,8.631,8.2,8.027,-0.41,-0.27,12.96,0.05,11835,461,a,LEM 
AX Aur,DCEP,0.4838,9.929,9.491,9.283,-0.22,-0.08,13.02,0.05,11955,461,a,LEM 
BK Aur,DCEP,0.9032,7.291,6.885,6.711,-0.07,0.07,11.9,0.05,10207,453,a,LEM 
SY Aur,DCEP,1.0062,6.913,6.525,6.348,-0.07,0.07,11.9,0.05,10271,454,a,LEM 
Y Aur,DCEP,0.5865,7.651,7.287,7.113,-0.26,-0.12,11.27,0.05,9692,453,a,LEM 
YZ Aur,DCEP,1.2599,7.487,6.905,6.669,-0.33,-0.19,12.89,0.05,11668,459,a,LEM 
AQ Car,DCEP,0.9898,7.138,6.757,6.618,-0.3,-0.16,12.14,0.05,7658,425,b,LEM 
l Car,DCEP,1.5507,1.706,1.225,1.073,0.1,0.24,8.4,0.05,7845,451,b,LEM 
UX Car,DCEP,0.5661,6.992,6.728,6.62,-0.1,0.04,10.82,0.05,7698,444,b,LEM 
V Car,DCEP,0.8259,5.753,5.402,5.274,-0.06,0.08,10.27,0.05,7915,447,b,LEM 
V397 Car,DCEPS,0.3145,6.857,6.533,6.404,-0.08,0.06,10.42,0.07,7678,447,c*,LEM 
VY Car,DCEP,1.2785,5.404,4.958,4.792,-0.06,0.08,11.22,0.05,7627,441,b,LEM 
RY Cma,DCEP,0.6701,6.363,6.042,5.874,0,0.14,10.35,0.05,8796,450,a,LEM 
RZ Cma,DCEP,0.6289,7.533,7.178,6.967,-0.2,-0.06,11.25,0.05,9162,448,a,LEM 
BV Mon,DCEP,0.4792,9.005,8.584,8.42,-0.1,0.04,12.18,0.05,10398,452,a,LEM 
EK Mon,DCEP,0.5975,8.516,8.051,7.792,-0.05,0.09,11.86,0.07,9960,453,c,LEM 
UY Mon,DCEPS,0.3799,8.175,7.958,7.897,-0.33,-0.19,12.26,0.1,10553,464,c*,LEM 
WW Mon,DCEP,0.6686,9.963,9.507,9.333,-0.32,-0.18,13.7,0.05,13176,463,a†,LEM 
GQ Ori,DCEP,0.9353,7.068,6.65,6.503,0.11,0.25,11.81,0.05,10129,453,b,LEM 
AD Pup,DCEP,1.1333,7.723,7.341,7.144,-0.2,-0.06,13.12,0.07,10588,434,c,LEM 
AP Pup,DCEP,0.7062,5.788,5.443,5.322,-0.16,-0.02,9.93,0.05,8234,449,b†,LEM 
AT Pup,DCEP,0.8238,6.4,6.054,5.93,-0.22,-0.08,10.93,0.05,8484,445,b,LEM 
MY Pup,DCEPS,0.7555,4.333,4.05,3.95,-0.25,-0.11,9.54,0.05,8096,450,b†,LEM 
RS Pup,DCEP,1.6169,4.365,3.828,3.619,0.07,0.21,11.09,0.05,8585,444,b,LEM 
VX Pup,CEP(B),0.4787,7.085,6.76,6.667,-0.15,-0.01,10.54,0.17,8703,453,c*,LEM 
WX Pup,DCEP,0.9512,7.134,6.721,6.572,-0.15,-0.01,11.94,0.05,9351,441,b,LEM 
AV Tau,DCEP,0.5582,9.196,8.648,8.405,-0.17,-0.03,12.29,0.05,10809,457,a,LEM 
ST Tau,DCEP,0.6058,6.269,5.904,5.746,-0.14,0,9.98,0.05,8897,452,a,LEM 
AH Vel,DCEPS,0.626,4.568,4.327,4.235,-0.05,0.09,9.41,0.05,8074,450,b†,LEM 
AX Vel,CEP(B),0.4138,6.773,6.478,6.366,-0.15,-0.01,10.03,0.05,8120,448,b,LEM 
BG Vel,DCEP,0.8403,5.41,4.972,4.797,-0.1,0.04,10.52,0.05,8000,446,b†,LEM 
DR Vel,DCEP,1.0492,6.583,6.035,5.811,-0.01,0.13,11.36,0.05,8054,439,b,LEM 
RY Vel,DCEP,1.4493,5.638,5.136,4.92,-0.05,0.09,11.85,0.05,7774,432,b,LEM 
RZ Vel,DCEP,1.3096,4.919,4.474,4.298,0.05,0.19,10.83,0.05,8249,445,b,LEM 
ST Vel,DCEP,0.7678,7.244,6.734,6.538,-0.14,0,11.19,0.07,8158,442,c,LEM 
SW Vel,DCEP,1.37,5.873,5.407,5.222,-0.15,-0.01,11.93,0.05,8457,433,b,LEM 
SX Vel,DCEP,0.98,6.5,6.133,5.991,-0.18,-0.04,11.49,0.05,8334,439,b,LEM 
T Vel,DCEP,0.6665,6.17,5.782,5.632,-0.02,0.12,10.06,0.05,8084,448,b,LEM 
V Vel,DCEP,0.6406,6.021,5.687,5.567,-0.3,-0.16,9.96,0.05,7888,448,b,LEM

==> data/Genovali2014_cepheids_new.csv <==
Name,type,log_P,Jmag,Hmag,Kmag,fe_h_lit,fe_h,e_fe_h,n_s,mu_distance,e_mu_distance,R,e_R,notes,ref
V340 Ara,DCEP,1.3183,7.302,6.754,6.534,0.4,0.33,0.09,6,12.99,0.05,4657,427,b†,PED 
AO Cma,DCEP,0.7646,9.154,8.595,8.366,-0.04,0.01,0.06,1,12.95,0.05,10430,433,b†,LEM 
TW Cma,DCEP,0.8448,7.567,7.178,7.008,-0.51,0.04,0.09,1,12.02,0.05,9788,445,a,LEM 
AD Gem,DCEP,0.5784,8.448,8.151,8.027,-0.19,-0.14,0.06,1,12.24,0.05,10662,455,a,LEM 
BB Gem,DCEP,0.3633,9.696,9.335,9.215,-0.1,-0.09,0.04,1,12.66,0.07,11199,460,c,LIII 
DX Gem,DCEPS,0.4966,8.759,8.336,8.207,-0.04,-0.01,0.09,1,12.78,0.09,11407,473,c*,LIII 
RZ Gem,DCEP’,0.7427,7.6,7.165,6.95,-0.44,-0.16,0.03,1,11.56,0.05,9973,454,a,LEM 
BE Mon,DCEP,0.4322,8.256,7.854,7.676,-0.07,0.05,0.09,1,11.28,0.05,9609,452,a,LEM 
CV Mon,DCEP,0.7307,7.314,6.781,6.529,-0.1,0.09,0.09,1,11,0.05,9362,452,a,LEM 
TW Mon,CEP,0.8511,9.709,9.137,8.904,-0.15,-0.13,0.07,1,13.76,0.05,13059,457,b†,LEM 
TX Mon,DCEP,0.9396,8.569,8.114,7.922,-0.12,-0.03,0.05,1,13.19,0.05,11790,452,a†,LEM 
V465 Mon,DCEP,0.4335,8.751,8.44,8.315,0.02,-0.07,0.07,1,12.75,0.05,11037,450,a,LIII 
V495 Mon,DCEP,0.6124,9.827,9.351,9.185,-0.17,-0.13,0.07,1,13.35,0.05,12098,453,a†,LEM 
V508 Mon,DCEP,0.6163,8.627,8.277,8.136,-0.25,-0.04,0.1,1,12.42,0.05,10714,452,a,LEM 
V510Mon,DCEP,0.8637,9.507,8.898,8.648,-0.12,-0.16,0.06,1,13.51,0.05,12550,456,b†,LEM 
XX Mon,DCEP,0.7369,9.402,8.903,8.699,-0.18,0.01,0.08,1,13.25,0.05,11854,451,b†,LEM 
QZ Nor,DCEPS,0.5782,7.085,6.748,6.614,0.19,0.21,0.06,2,11.53,0.05,6283,447,b,G13
SY Nor,DCEP,1.1019,6.638,6.091,5.864,0.34,0.23,0.07,2,11.59,0.05,6286,446,b†,LIII 
CS Ori,DCEP,0.5899,9.331,8.954,8.79,-0.19,-0.25,0.06,1,12.96,0.05,11701,458,a,LEM 
AQ Pup,DCEP,1.4786,6.033,5.495,5.283,-0.26,0.06,0.05,1,12.29,0.05,9472,436,b,LEM 
BC Pup,DCEP,0.5495,11.015,10.475,10.247,-0.23,-0.31,0.07,1,14.12,0.05,12763,426,b†,LII 
BN Pup,DCEP,1.1359,7.563,7.09,6.91,-0.03,0.03,0.05,1,12.83,0.05,9930,428,b,LEM 
CE Pup,DCEP,1.6949,8.402,7.816,7.581,-0.04,-0.04,0.09,1,15.27,0.07,14958,422,c,LII 
CK Pup,CEP,0.8703,10.273,9.703,9.456,-0.12,-0.13,0.06,2,14.37,0.05,13357,423,b†,G13
HW Pup,DCEP,1.1289,9.468,8.914,8.716,-0.28,-0.22,0.09,1,14.55,0.07,13554,436,c,LEM 
LS Pup,CEP,1.1506,8.03,7.531,7.341,-0.15,-0.12,0.11,1,13.29,0.05,10610,423,b,ROM 
VW Pup,DCEP,0.632,9.008,8.514,8.36,-0.19,-0.14,0.06,1,12.58,0.07,10175,443,c,LII 
VZ Pup,DCEP,1.3649,7.309,6.842,6.657,-0.37,-0.01,0.04,1,13.35,0.05,10867,425,b,LEM 
WW Pup,DCEP,0.7417,8.653,8.274,8.131,-0.18,0.13,0.16,1,12.82,0.05,10382,436,b†,LII 
X Pup,DCEP,1.4143,6.117,5.614,5.418,0.05,0.02,0.08,1,12.24,0.05,9788,441,b,ROM 
KQ Sco,DCEP,1.4577,5.945,5.229,4.924,0.22,0.52,0.08,5,11.67,0.05,5948,451,b,ROM 
RY Sco,DCEP,1.3078,4.93,4.379,4.134,0.09,0.01,0.06,5,10.54,0.05,6663,453,b,LII 
V500 Sco,DCEP,0.9693,6.041,5.532,5.33,0.01,-0.07,0.08,4,10.65,0.05,6590,453,b,LII 
RU Sct,DCEP,1.2945,5.891,5.287,5.034,0.11,0.14,0.04,2,11.35,0.05,6361,449,a,LIII 
UZ Sct,DCEP,1.1686,7.405,6.749,6.461,0.35,0.33,0.08,6,12.29,0.05,5309,448,a†,PED 
V367 Sct,CEP(B),0.7989,7.605,6.955,6.651,-0.01,0.05,0.08,4,11.23,0.05,6332,451,b,LII 
Z Sct,DCEP,1.1106,6.949,6.477,6.263,0.33,0.12,0.09,5,12.08,0.05,5733,445,a,LIII 
AV Sgr,DCEP,1.1879,6.878,6.089,5.73,0.27,0.35,0.17,5,11.49,0.05,5980,454,b †,PED 
VY Sgr,DCEP,1.1322,7.156,6.385,6.042,0.35,0.33,0.12,5,11.63,0.05,5862,453,b†,PED 
WZ Sgr,DCEP,1.3394,5.255,4.752,4.536,0.19,0.28,0.08,5,11.1,0.05,6326,453,a,LII 
XX Sgr,CEP,0.8078,6.436,5.967,5.747,0.1,-0.01,0.06,5,10.55,0.07,6706,453,c,LII 
EZ Vel,DCEP,1.5383,8.884,8.203,7.914,-0.01,-0.17,0.15,1,14.97,0.07,12119,358,c,LEM

==> data/Genovali2014_open_clusters.csv <==
ID,age,R,fe_h_lit,fe_h_rescaled,ref_metallicity,ref_age_distance,,
Be 17,10.06,10.30,-0.15,-0.13,\citet{Friel2005},SFa,,
Be 18,5.69,11.50,-0.44,-0.44,\citet{Yong2012},SF ,,
Be 20,4.05,15.40,-0.30,-0.31,\citet{Sestito2008},SF ,,
Be 21,2.18,13.70,-0.31,-0.31,\citet{Yong2012},SF ,,
Be 22,4.26,11.40,-0.45,-0.45,\citet{Yong2012},SF ,,
Be 25,4.00,17.60,-0.20,-0.22,\citet{Carraro2007},Cb,,
Be 29,4.34,18.10,-0.31,-0.32,\citet{Sestito2008},SF ,,
Be 31,5.32,11.50,-0.53,-0.49,\citet{Friel2005},SF ,,
Be 32,5.91,10.70,-0.38,-0.38,\citet{Yong2012},SF ,,
Be 39,7.00,11.10,0.03,0.05,\citet{Friel2010},SF ,,
Be 66,3.98,12.00,-0.48,-0.46,Villanova et al. (2005),SF ,,
Be 73,1.50,16.70,-0.22,-0.24,\citet{Carraro2007},C ,,
Be 75,3.00,15.60,-0.22,-0.24,\citet{Carraro2007},C ,,
Blanco1,0.10,7.90,0.40,-0.02,\citet{Ford2005},W ,,
Cr 110,1.70,9.70,0.03,0.03,\citet{Pancino2010},Bc,,
Cr 261,6.00,6.90,0.13,0.12,\citet{Sestito2008},B ,,
Hyades,0.70,8.00,0.11,0.11,\citet{Carrera2011},SF ,,
IC 166,2.00,10.20,-0.32,-0.32,\citet{Friel1993},FJ ,,
IC 4651,1.68,7.10,0.11,0.15,\citet{Carretta2004},SF ,,
King 8,0.80,11.30,-0.40,-0.40,\citet{Friel1993},FJ ,,
M 67,4.30,8.50,-0.01,0.01,\citet{Jacobsen2011},SF ,,
Mel 66,5.33,8.90,-0.33,-0.34,\citet{Sestito2008},SF ,,
Mel 71,0.20,10.30,-0.32,-0.10,\citet{Brown1996},W ,,
NGC 1193,4.23,11.40,-0.22,-0.20,\citet{Friel2010},SF ,,
NGC 1245,1.06,10.50,-0.04,-0.02,\citet{Jacobsen2011},SF ,,
NGC 1817,1.12,9.70,-0.16,-0.14,\citet{Jacobsen2011},SF ,,
NGC 188,6.30,8.80,-0.03,-0.01,\citet{Jacobsen2011},SF ,,
NGC 1883,0.65,11.70,-0.01,0.01,\citet{Jacobsen2009},C ,,
NGC 1901,0.80,7.90,-0.08,-0.08,\citet{Carraro2007},W ,,
NGC 2099,0.43,9.20,0.01,0.01,\citet{Pancino2010},B ,,
NGC 2112,2.50,8.60,-0.52,-0.52,\citet{Friel1993},FJ ,,
NGC 2141,2.45,12.00,0.00,0.02,\citet{Jacobsen2009},SF ,,
NGC 2158,2.00,11.50,-0.28,-0.26,\citet{Jacobsen2011},C ,,
NGC 2194,0.87,10.50,-0.08,-0.06,\citet{Jacobsen2011},SF ,,
NGC 2204,2.00,11.20,-0.23,-0.21,\citet{Jacobsen2011},SF ,,
NGC 2243,4.80,10.10,-0.42,-0.40,\citet{Jacobsen2011},B ,,
NGC 2324,0.67,10.70,-0.17,-0.18,\citet{Bragaglia2008},SF ,,
NGC 2355,0.79,10.00,-0.08,-0.06,\citet{Jacobsen2011},SF ,,
NGC 2360,1.90,8.80,-0.28,-0.28,\citet{Friel1993},FJ ,,
NGC 2420,2.20,10.00,-0.20,-0.18,\citet{Jacobsen2011},SF ,,
NGC 2425,3.55,9.50,-0.15,-0.13,\citet{Jacobsen2011},C ,,
NGC 2477,1.00,8.30,0.07,0.06,\citet{Bragaglia2008},SF ,,
NGC 2506,1.70,10.30,-0.20,-0.16,\citet{Carretta2004},B ,,
NGC 2539,0.40,8.80,0.13,0.13,\citet{Santos2009},W ,,
NGC 2660,0.73,8.50,0.04,0.03,\citet{Bragaglia2008},SF ,,
NGC 2682,5.00,8.50,-0.09,-0.09,\citet{Friel1993},FJ ,,
NGC 3680,4.00,7.80,-0.16,-0.16,\citet{Friel1993},FJ ,,
NGC 3960,0.90,7.30,-0.12,-0.08,\citet{Bragaglia2006},B ,,
NGC 5822,1.20,7.40,-0.21,-0.21,\citet{Friel1993},FJ ,,
NGC 6134,0.93,7.10,0.15,0.19,\citet{Carretta2004},Wd,,
NGC 6192,0.13,6.50,0.12,0.10,\citet{Magrini2010},W ,,
NGC 6253,3.00,6.50,0.36,0.35,\citet{Sestito2008},B ,,
NGC 6404,0.50,6.10,0.11,0.09,\citet{Magrini2010},C ,,
NGC 6475,0.20,7.60,0.03,0.03,\citet{Villanova 2009},C ,,
NGC 6583,1.00,5.90,0.37,0.35,\citet{Magrini2010},C ,,
NGC 6791,8.00,7.60,0.42,0.42,\citet{Geisler2012},C ,,
NGC 6819,2.00,7.60,0.09,0.11,\citet{Bragaglia2001},B ,,
NGC 6939,2.20,8.10,0.00,0.00,\citet{Jacobson2007},W ,,
NGC 7142,4.04,9.20,0.13,0.15,\citet{Jacobson2008},SF ,,
NGC 752,1.24,8.20,0.08,0.08,\citet{Carrera2011},SF ,,
NGC 7789,1.80,8.90,0.02,0.04,\citet{Jacobsen2011},SF ,,
Praesepe,0.70,8.10,0.16,0.16,\citet{Carrera2011},SF ,,
PWM4,7.00,18.40,-0.34,-0.34,\citet{Yong2012},YONe,,
Ruprecht 4,0.80,12.00,-0.09,-0.11,\citet{Carraro2007},C ,,
Ruprecht 7,0.80,13.30,-0.26,-0.28,\citet{Carraro2007},C ,,
Saurer 1,5.00,20.10,-0.38,-0.38,\citet{Carraro2004},C ,,
To 2,2.50,14.90,-0.60,-0.60,\citet{Friel1993},FJ,,
